On the naturality of the spectral sequence from Khovanov homology to Heegaard Floer homology

Ozsvath and Szabo have established an algebraic relationship, in the form of a spectral sequence, between the reduced Khovanov homology of (the mirror of) a link L in S^3 and the Heegaard Floer homology of its double-branched cover. This relationship has since been recast by the authors as a specific instance of a broader connection between Khovanov- and Heegaard Floer-type homology theories, using a version of Heegaard Floer homology for sutured manifolds developed by Juhasz. In the present work we prove the naturality of the spectral sequence under certain elementary TQFT operations, using a generalization of Juhasz's surface decomposition theorem valid for decomposing surfaces geometrically disjoint from an imbedded framed link.

==> Figures/Sigmahatgensnon.pstex_t <==
\begin{picture}(0,0)%
\epsfig{file=Sigmahatgensnon.pstex}%
\end{picture}%
\setlength{\unitlength}{1855sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(16941,8396)(-3484,-8167)
\end{picture}%


==> Figures/Sigmahatgenstriv.pstex_t <==
\begin{picture}(0,0)%
\epsfig{file=Sigmahatgenstriv.pstex}%
\end{picture}%
\setlength{\unitlength}{1973sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(16941,8396)(-3484,-8167)
\end{picture}%


==> Figures/SuturedHD2.pstex_t <==
\begin{picture}(0,0)%
\epsfig{file=SuturedHD2.pstex}%
\end{picture}%
\setlength{\unitlength}{1618sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(18938,8420)(-3484,-8191)
\end{picture}%

